The merger and assembly histories of Milky Way- and M31-like galaxies with TNG50: disk survival through mergers

We analyze the merger and assembly histories of Milky Way (MW) and Andromeda (M31)-like galaxies to quantify how, and how often, disk galaxies of this mass can survive recent major mergers (stellar mass ratio $\ge$ 1:4). For this, we use the cosmological magneto-hydrodynamical simulation TNG50 and identify 198 analog galaxies, selected based on their $z=0$ stellar mass ($10^{10.5-11.2} {\rm M_{\odot}}$), disky stellar morphology and local environment. Firstly, major mergers are common: 85 per cent (168) of MW/M31-like galaxies in TNG50 have undergone at least one major merger across their lifetime. In fact, 31 galaxies (16 per cent) have undergone a recent major merger, i.e. in the last 5 Gyr. The gas available during the merger suffices to either induce starbursts at pericentric passages or to sustain prolonged star formation after coalescence: in roughly half of the cases, the pre-existing stellar disk is destroyed because of the merger but reforms thanks to star formation. Moreover, higher merger mass ratios are more likely to destroy the stellar disks. In comparison to those with more ancient massive mergers, MW/M31-like galaxies with recent major mergers have, on average, somewhat thicker stellar disks, more massive and somewhat shallower stellar haloes, larger stellar ex-situ mass fractions, but similarly massive kinematically-defined bulges. All this is qualitatively consistent with the different observed properties of the Galaxy and Andromeda and with the constraints on their most recent major mergers, 8-11 and ~2 Gyr ago, respectively. According to contemporary cosmological simulations, a recent quiet merger history is not a pre-requisite for obtaining a relatively-thin stellar disk at $z=0$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
